The global gas and dust budget of the Large Magellanic Cloud: AGB stars and supernovae, and the impact on the ISM evolution

We report on an analysis of the gas and dust budget in the the interstellar medium (ISM) of the Large Magellanic Cloud (LMC). Recent observations from the Spitzer Space Telescope enable us to study the mid-infrared dust excess of asymptotic giant branch (AGB) stars in the LMC. This is the first time we can quantitatively assess the gas and dust input from AGB stars over a complete galaxy, fully based on observations. The integrated mass-loss rate over all intermediate and high mass-loss rate carbon-rich AGB candidates in the LMC is 8.5x10^-3 solar mass per year, up to 2.1x10^-2 solar mass per year. This number could be increased up to 2.7x10^-2 solar mass per year, if oxygen-rich stars are included. This is overall consistent with theoretical expectations, considering the star formation rate when these low- and intermediate-mass stars where formed, and the initial mass functions. AGB stars are one of the most important gas sources in the LMC, with supernovae (SNe), which produces about 2-4x10^-2 solar mass per year. At the moment, the star formation rate exceeds the gas feedback from AGB stars and SNe in the LMC, and the current star formation depends on gas already present in the ISM. This suggests that as the gas in the ISM is exhausted, the star formation rate will eventually decline in the LMC, unless gas is supplied externally. Our estimates suggest `a missing dust-mass problem' in the LMC, which is similarly found in high-z galaxies: the accumulated dust mass from AGB stars and possibly SNe over the dust life time (400--800 Myrs) is significant less than the dust mass in the ISM. Another dust source is required, possibly related to star-forming regions.

==> table1.txt <==
 OBJECT                  J         H         K         [3.6]     [4.5]      [5.8]     [8.0]     [24]      dM/dt
 J045013.14-693356.7     15.681    15.784    14.348    12.182    10.938     9.537     7.764     3.274     2.707e-05   
 J045358.59-691106.3     ---       15.774    14.194    11.392    10.603     8.865     7.273     1.008     2.298e-05   
 J045842.03-680715.3     ---       ---       ---       10.323     8.539     7.078     5.765     3.695     2.905e-05   
 J045935.79-682444.7     15.205    14.491    13.567    10.398     9.328     8.307     7.278     6.319     1.110e-05   
 J043257.38-692633.0     ---       ---       14.323    10.124     8.688     7.505     6.453     4.535     1.726e-05   
 J045613.48-693230.9     ---       ---       ---       10.637     8.915     7.557     6.363     4.143     2.508e-05   
 J045845.98-682037.7     ---       ---       ---       10.741     8.877     7.403     6.076     3.662     3.059e-05   
 J044854.41-690948.1     ---       ---       13.880    11.530    10.646     9.245     7.594     1.656     2.058e-05   
 J044650.41-675124.2     ---       ---       13.956    10.428     9.227     8.274     7.373     5.796     1.045e-05   
 J045433.84-692036.1     14.357    13.594    12.414     9.947     8.958     7.982     6.606     3.904     1.344e-05   
 J045640.75-663230.4     16.814    15.618    14.057    10.461     9.226     8.075     6.831     2.364     1.676e-05   
 J044717.51-690930.2     16.081    15.411    14.440    12.418    11.969     9.737     7.849     2.231     2.921e-05   
 J044827.62-695322.8     ---       ---       ---       10.859     9.173     7.901     6.708     4.485     2.341e-05   
 J045140.56-684734.8     ---       ---       ---       12.510    10.295     8.555     6.947     4.205     4.403e-05   
 J045201.16-692007.5     ---       15.596    14.098    11.005     9.959     8.925     7.476     2.701     1.557e-05   
 J045206.96-665516.3     ---       ---       ---       10.164     8.714     7.487     6.360     ---       1.890e-05   
 J045550.58-663434.6     ---       14.861    13.357    10.658     9.449     8.299     7.094     2.143     1.598e-05   
 J045842.72-691650.5     ---       ---       ---       11.859     9.983     8.459     7.054     4.526     3.262e-05   
 J045400.14-691155.4     ---       ---       14.880    11.449     9.530     8.177     7.002     ---       2.748e-05   
 J045854.30-660718.7     ---       15.892    14.038    10.462     9.110     8.068     7.152     3.487     1.310e-05   
 J045931.64-663027.4     ---       ---       ---       11.401     9.872     8.610     7.443     5.399     2.086e-05   
 J045137.81-670517.0     ---       ---       14.410    10.426     8.738     7.281     5.779     2.935     3.033e-05   
 J045344.24-661146.1     ---       ---       ---       11.591     9.738     8.235     6.745     4.202     3.322e-05   
 J045534.08-655701.4     ---       ---       14.406    11.077     9.928     8.911     7.643     4.425     1.447e-05   
 J045625.99-712528.2     ---       15.847    13.190     9.133     7.942     6.900     6.061     4.306     1.062e-05   
 J052333.41-693712.0     ---       ---       ---       12.344    10.414     8.697     7.288     2.180     3.634e-05   
 J050148.18-674730.3     ---       ---       ---       12.529    10.369     8.707     6.913     3.948     4.484e-05   
 J050718.91-683850.3     ---       ---       ---       10.161     8.571     7.277     6.137     3.983     2.172e-05   
 J050942.61-693117.0     ---       ---       13.744     9.891     8.588     7.528     6.576     4.895     1.315e-05   
 J051605.74-700806.6     ---       ---       14.037     9.283     7.993     7.035     6.111     4.381     1.163e-05   
 J051620.06-703356.2     ---       ---       13.575    10.101     8.846     7.919     7.076     5.581     1.016e-05   
 J051916.85-693757.2     16.110    15.179    14.375    11.840    ---        9.293     7.433     2.340     2.692e-05   
 J051848.38-693334.7     ---       ---       ---       14.957    12.307     9.639     7.097     3.339     7.937e-05   
 J052150.59-682958.2     ---       ---       14.461    10.108     8.613     7.365     6.266     4.289     1.938e-05   
 J052816.86-693016.8     15.026    14.391    13.532     9.724     8.340     7.279     6.227     4.389     1.520e-05   
 J052957.93-655023.0     ---       ---       ---       10.837     9.078     7.689     6.391     4.183     2.747e-05   
 J052337.89-693854.1     15.555    14.272    12.853    10.518     9.676     8.571     7.312     3.594     1.199e-05   
 J050100.34-690343.0     12.730    12.373    12.108    10.358     9.226     8.221     7.311     6.196     1.037e-05   
 J050334.45-654827.6     17.115    14.518    12.351     9.610     8.543     7.507     6.566     4.898     1.034e-05   
 J050411.96-691126.2     ---       ---       14.227    10.555     9.344     8.351     7.485     5.843     1.060e-05   
 J050635.12-701650.3     ---       15.762    13.348    10.517     9.285     8.132     6.943     4.305     1.610e-05   
 J050950.53-685305.4     ---       ---       13.773    10.138     8.605     7.180     5.243     ---       3.395e-05   
 J051123.66-700157.5     15.712    15.488    14.334    12.263    11.825     9.798     7.705     4.331     2.905e-05   
 J051349.83-683011.3     12.560    11.647    11.406    10.666     9.998     9.079     7.644     4.995     1.013e-05   
 J051616.62-713351.2     ---       ---       ---       13.197    11.087     9.425     7.480     3.249     4.640e-05   
 J051828.12-680404.1     16.831    15.489    14.723    11.314    10.819     8.405     6.444     3.316     3.358e-05   
 J051916.35-692027.9     ---       ---       ---       11.938     9.916     8.167     6.567     3.973     4.109e-05   
 J052735.60-690856.3     15.062    14.470    12.885     9.933     8.754     7.780     6.503     ---       1.443e-05   
 J050231.47-680535.9     ---       ---       ---       16.081    12.827     9.995     7.305     3.081     9.281e-05   
 J050405.58-682340.2     ---       ---       ---       16.414    ---       10.270     7.651     3.639     9.263e-05   
 J050435.86-705430.0     15.751    14.734    13.328    10.606     9.566     8.257     6.715     ---       2.000e-05   
 J050221.94-680524.3     ---       ---       14.666    10.581     8.900     7.594     6.365     4.249     2.429e-05   
 J051030.10-670833.1     ---       ---       ---       13.037    12.422    10.028     8.082     4.685     3.483e-05   
 J051251.00-693750.3     ---       ---       13.362     9.349     8.292     7.307     6.329     4.744     1.011e-05   
 J052048.17-701212.5     ---       15.120    13.103    10.005     8.975     7.964     6.902     4.966     1.093e-05   
 J052504.97-694246.9     14.525    13.773    13.550    10.064     8.867     7.788     6.853     5.167     1.204e-05   
 J052413.41-694112.8     15.489    14.993    14.984    10.811     8.911     7.286     5.806     3.311     3.558e-05   
 J050342.99-664456.5     ---       ---       ---       15.116    12.973    10.702     8.262     2.994     6.403e-05   
 J050949.10-685230.5     ---       ---       14.689    10.992     9.735     8.507     7.243     4.751     1.821e-05   
 J051041.21-683606.6     ---       14.556    11.736     9.257     8.042     6.996     6.033     4.413     1.218e-05   
 J051217.31-702718.4     ---       15.826    14.563    11.461    10.337     9.029     7.860     3.165     1.642e-05   
 J051301.77-693351.0     ---       ---       ---       15.910    13.807    10.790     7.866     3.351     8.212e-05   
 J051543.74-702641.5     ---       ---       13.468    10.319     9.163     8.196     7.266     5.561     1.043e-05   
 J051610.66-691441.1     ---       ---       13.273     9.818     8.425     7.268     6.165     4.350     1.704e-05   
 J051726.92-685458.6     ---       ---       14.817    10.356     9.101     8.030     7.101     5.225     1.250e-05   
 J051730.63-664337.4     14.176    13.736    13.115    11.414    11.028     8.962     7.214     ---       2.407e-05   
 J052245.11-713610.1     15.309    14.709    13.189    10.514     9.645     8.546     7.304     3.515     1.203e-05   
 J052458.46-675838.3     14.239    13.374    13.075    10.079     8.631     7.400     6.313     4.197     1.842e-05   
 J052353.93-713443.7     ---       15.590    12.977     9.794     8.683     7.740     6.784     3.300     1.001e-05   
 J050338.54-685312.8     ---       15.562    12.869     8.944     7.666     6.646     5.688     3.872     1.252e-05   
 J050603.66-690358.8     15.193    13.889    13.205    11.215    10.422     9.170     7.517     3.567     1.759e-05   
 J050713.91-674846.6     16.572    15.317    14.533    12.205    11.289     9.652     7.523     3.276     3.083e-05   
 J051024.09-701406.4     ---       ---       14.726    11.260     9.326     7.836     6.606     2.126     3.043e-05   
 J051618.70-715358.8     ---       ---       14.317    11.515    10.358     9.142     7.517     2.955     2.138e-05   
 J051441.72-693936.1     ---       ---       ---       12.597    10.225     8.239     6.448     3.412     5.309e-05   
 J051912.25-690907.3     16.096    14.452    12.861     9.796     7.840     6.171     5.010     ---       3.234e-05   
 J052222.45-713531.9     16.843    ---       14.416    11.680    10.286     9.061     7.736     2.774     2.068e-05   
 J052834.17-715558.0     16.166    15.343    13.818    11.371    10.366     9.167     7.637     4.467     1.803e-05   
 J050504.81-685748.3     ---       ---       ---       12.093     9.981     8.308     6.674     3.940     4.182e-05   
 J051200.77-703224.2     ---       ---       14.518     9.940     8.214     6.821     5.438     3.070     2.826e-05   
 J051359.79-672251.0     ---       ---       ---       10.541     9.613     8.648     7.412     2.872     1.119e-05   
 J051449.41-671221.5     16.805    15.176    13.075    10.343     9.261     8.343     7.284     3.462     1.049e-05   
 J051728.43-664306.8     14.440    13.977    13.236    11.476    10.814     9.035     7.260     1.460     2.429e-05   
 J052052.42-700935.5     15.791    15.632    14.151    11.715    10.688     9.176     7.342     3.304     2.645e-05   
 J052212.56-675832.2     16.034    14.512    12.466     9.540     7.998     6.558     5.199     ---       2.600e-05   
 J052438.62-702356.9     ---       ---       14.475     9.838     8.694     7.608     6.592     4.738     1.241e-05   
 J052937.86-724952.8     ---       ---       ---       13.964    11.298     9.177     7.225     4.010     6.225e-05   
 J050341.65-710709.0     ---       ---       14.693    11.423     9.973     8.641     7.280     3.149     2.330e-05   
 J050951.91-690234.8     ---       ---       13.689    10.331     9.139     8.204     7.266     5.772     1.055e-05   
 J051028.52-694704.4     14.558    13.831    12.999    11.090    10.149     9.033     7.821     6.498     1.265e-05   
 J051110.61-661253.8     13.295    12.844    12.680    12.099    11.667     9.903     7.328     3.566     3.213e-05   
 J050835.94-711730.5     15.318    14.843    14.144    11.770    11.288     8.984     6.892     3.867     3.369e-05   
 J051345.40-681535.7     ---       16.002    13.779    10.208     8.806     7.746     6.756     4.937     1.468e-05   
 J051909.02-691156.0     ---       15.504    14.303    11.683    10.468     9.076     7.585     3.101     2.270e-05   
 J052540.67-700827.0     ---       ---       ---       15.796    13.095    10.410     7.755     3.770     8.207e-05   
 J052724.08-693944.9     ---       ---       12.345     8.239     7.012     5.899     4.878     3.059     1.366e-05   
 J052845.50-700443.8     ---       ---       13.616     9.663     8.438     7.480     6.560     4.906     1.093e-05   
 J050954.24-673628.7     15.536    14.924    14.362    12.878    ---        9.741     7.134     3.195     4.681e-05   
 J051340.93-692301.5     16.133    15.212    14.104    11.367    10.295     8.797     7.409     3.432     2.086e-05   
 J051856.19-674504.5     ---       ---       13.097     8.644     7.314     6.201     5.148     3.227     1.518e-05   
 J052441.13-695307.5     ---       14.669    12.183     9.507     8.219     7.304     6.438     4.924     1.059e-05   
 J052549.24-661508.6     14.250    13.574    12.380    10.212     9.446     8.082     6.216     ---       2.135e-05   
 J052623.10-691120.3     ---       15.084    12.720     9.710     8.629     7.606     6.611     4.840     1.089e-05   
 J052902.38-661527.7     14.771    13.617    13.022    11.907    11.262     9.525     7.275     3.347     3.011e-05   
 J052408.96-674541.1     ---       ---       ---       13.101    11.037     9.278     7.371     3.617     4.660e-05   
 J050330.85-695800.6     ---       ---       ---       16.853    14.247    11.357     8.329     2.913     8.918e-05   
 J050441.26-710901.4     ---       ---       13.690    10.863     9.369     8.148     7.052     5.011     1.898e-05   
 J050920.18-674725.1     15.830    15.342    14.398    11.999    ---        9.483     7.580     3.202     2.709e-05   
 J051354.07-672018.7     15.130    13.834    12.586    10.536     9.772     8.621     7.307     4.180     1.223e-05   
 J051811.69-703026.9     ---       ---       ---       15.039    12.143     9.816     7.563     2.750     7.357e-05   
 J051825.67-700532.6     14.023    13.122    12.928    12.660    12.051    10.472     8.031     3.164     3.007e-05   
 J052503.27-692617.2     ---       ---       14.484    10.588     9.136     8.025     7.098     5.748     1.511e-05   
 J052335.55-675235.6     15.626    14.881    13.623    11.499    10.697     9.160     7.711     2.142     1.870e-05   
 J052315.03-695607.9     ---       ---       ---       10.639     9.073     7.809     6.639     4.507     2.141e-05   
 J052315.12-695801.7     13.958    13.305    13.149    12.266    11.638    10.063     7.680     3.660     2.945e-05   
 J051203.90-691620.7     ---       14.933    12.843     9.654     8.539     7.464     6.479     4.922     1.166e-05   
 J051845.23-700534.5     14.689    14.253    13.969    12.618    11.506     9.419     7.098     3.498     4.337e-05   
 J052219.72-654318.8     ---       ---       ---        9.582     8.302     7.175     6.026     4.172     1.588e-05   
 J052504.10-682824.2     15.790    14.732    13.208    10.146     9.027     7.904     6.491     ---       1.706e-05   
 J052546.49-661411.3     ---       15.460    12.923     9.862     8.742     7.899     6.829     2.895     1.024e-05   
 J053536.86-691214.0     ---       ---       ---       11.238     9.862     8.588     7.194     3.155     2.198e-05   
 J053754.78-693435.6     ---       ---       ---       11.859    10.404     9.179     7.900     3.210     2.087e-05   
 J053958.37-711005.0     ---       ---       14.392    10.900     9.405     8.230     7.133     ---       1.844e-05   
 J054030.80-661737.3     15.511    15.099    14.033    12.203    11.259     9.741     7.887     3.442     2.566e-05   
 J054215.03-681206.8     ---       ---       ---       12.232     9.914     8.075     6.363     3.442     4.875e-05   
 J054705.56-703433.4     ---       ---       14.555     9.460     8.133     7.045     6.014     4.053     1.461e-05   
 J054712.96-704416.8     ---       ---       ---       11.858    10.694     9.019     7.125     3.236     3.157e-05   
 J054900.00-703322.6     ---       ---       ---       15.491    13.759    11.329     8.421     2.445     6.736e-05   
 J060231.07-671246.9     ---       15.614    12.977     7.975     6.810     5.824     4.886     3.221     1.079e-05   
 J053615.80-693151.2     ---       ---       ---       10.982    10.318     9.191     7.697     3.831     1.283e-05   
 J053630.80-691817.3     16.019    15.170    13.818    11.248     9.942     8.560     6.582     1.866     3.060e-05   
 J053834.60-690557.0     13.738    12.687    10.806     8.691     7.763     6.811     5.669     ---       1.013e-05   
 J054054.25-693318.5     15.553    14.275    13.245    10.794    10.100     9.118     7.605     ---       1.181e-05   
 J054956.51-705311.8     ---       15.351    12.455     9.942     8.367     7.077     5.811     3.611     2.314e-05   
 J055049.94-712335.5     ---       15.168    12.703     9.202     8.029     7.012     6.069     ---       1.123e-05   
 J055638.75-675334.1     ---       ---       ---       11.666     9.461     7.664     5.881     3.068     4.745e-05   
 J053301.74-682358.4     ---       ---       14.095    10.218     8.549     7.363     6.113     3.772     2.279e-05   
 J053319.74-694144.8     14.354    13.680    13.127     9.848     8.306     7.139     6.052     4.143     1.880e-05   
 J053511.99-712000.7     ---       ---       14.034    10.021     8.864     7.775     6.755     5.259     1.262e-05   
 J053636.76-704345.4     16.583    13.723    11.416     9.617     8.469     7.462     6.441     4.456     1.167e-05   
 J053937.01-694536.7     ---       ---       14.229    10.923     9.572     8.163     6.957     ---       2.096e-05   
 J054658.28-663312.7     ---       ---       ---       11.314     9.896     8.714     7.443     5.144     1.974e-05   
 J055825.94-694425.7     14.672    14.145    13.201    11.187    10.267     8.760     6.706     3.034     2.796e-05   
 J060245.12-672243.2     ---       16.467    13.538     8.542     7.303     6.267     5.255     3.429     1.285e-05   
 J053004.84-695645.2     ---       ---       13.099    10.108     8.962     7.933     6.975     5.214     1.123e-05   
 J053054.27-683428.2     15.703    14.877    13.094     9.778     8.244     7.099     5.985     ---       1.876e-05   
 J053055.54-672006.1     15.247    14.223    12.975    10.794     9.972     8.792     7.324     3.027     1.488e-05   
 J053306.79-703033.9     13.762    13.054    12.463     9.784     8.431     7.299     6.216     4.345     1.602e-05   
 J053624.14-724132.6     ---       ---       13.791     9.622     8.460     7.475     6.565     5.120     1.047e-05   
 J053728.09-690847.7     ---       15.313    13.861    10.954     9.279     7.777     6.571     1.727     2.659e-05   
 J054044.95-702806.8     15.220    14.765    13.671    11.056    10.090     8.859     7.594     2.611     1.479e-05   
 J054233.73-711727.8     ---       ---       ---       11.765    11.209    ---        7.745     2.490     2.167e-05   
 J053006.19-703041.0     ---       ---       ---       10.959     9.200     7.776     6.424     4.061     2.873e-05   
 J053010.32-690933.7     14.485    13.504    12.771    10.602     9.603     8.630     7.153     4.284     1.465e-05   
 J053117.83-730629.8     13.642    13.328    13.246    12.578    11.884     9.849     7.385     3.475     3.839e-05   
 J053212.97-700248.6     ---       ---       ---       12.023     9.948     8.184     6.542     3.384     4.277e-05   
 J054120.72-690443.7     ---       ---       ---       12.667    10.330     8.518     6.748     3.860     4.952e-05   
 J054330.31-692446.6     16.136    14.782    12.713     9.846     8.782     7.806     6.406     2.568     1.454e-05   
 J055026.09-695602.9     ---       ---       ---       14.735    11.698     9.206     6.878     3.088     7.933e-05   
 J055133.59-711933.9     ---       ---       ---       14.048    11.275     8.999     7.011     ---       6.685e-05   
 J053121.82-704045.4     15.555    15.401    14.390    12.427    11.739    10.152     8.061     4.221     2.635e-05   
 J053252.29-674108.7     15.416    14.499    13.323    10.840    10.063     8.753     7.140     2.378     1.761e-05   
 J054033.94-692509.9     15.104    14.084    12.598     9.770     8.672     7.738     6.498     3.456     1.269e-05   
 J054854.58-722401.1     ---       ---       ---        9.815     8.507     7.454     6.479     ---       1.338e-05   
 J053050.74-724541.0     ---       ---       ---       11.597     9.776     8.345     6.872     4.409     3.146e-05   
 J053415.93-702252.6     ---       15.488    12.851     8.781     7.504     6.479     5.492     3.881     1.287e-05   
 J053632.52-701738.4     ---       ---       ---       11.904    10.818     9.231     7.345     2.980     2.907e-05   
 J053931.15-701216.8     ---       15.119    13.334    10.534     9.102     7.821     6.606     1.691     2.047e-05   
 J054235.53-713535.7     ---       ---       ---       12.356    10.198     8.428     6.880     4.284     4.269e-05   
 J054413.64-694418.2     ---       15.880    13.091     9.491     8.073     6.962     5.911     3.921     1.617e-05   
 J054443.79-694831.9     ---       14.656    12.355     9.853     8.713     7.755     6.726     5.165     1.117e-05   
 J054544.80-670928.2     16.196    15.881    14.124    11.028    10.019     8.893     7.739     3.605     1.287e-05   
 J054744.41-683838.6     ---       15.942    13.398    10.266     9.012     7.895     6.870     5.074     1.405e-05   
 J055342.43-665242.9     14.146    13.365    12.829    11.576    10.834     9.557     7.794     3.471     1.862e-05   
 J053150.98-691146.5     13.114    12.884    12.569    11.009     9.886     8.859     7.499     4.833     1.535e-05   
 J053410.21-672529.3     ---       ---       ---       11.247    10.266     9.195     7.851     3.058     1.405e-05   
 J053839.67-690538.0     ---       ---       ---        9.357     7.956     6.821     5.880     ---       1.497e-05   
 J053951.80-700117.1     ---       ---       14.208    10.457     9.120     7.984     6.919     5.101     1.567e-05   
 J053959.48-693730.2     16.730    15.213    13.340    10.408     9.508     8.479     7.011     1.949     1.406e-05   
 J055311.99-701522.2     16.531    16.090    15.109    12.717    11.878     9.898     7.649     2.998     3.652e-05   
 J060059.20-663615.3     16.873    15.499    14.053    11.872    11.153     9.739     7.534     ---       2.596e-05   
 J053346.96-683644.1     15.486    15.165    14.015    11.983    11.262     9.297     7.275     4.031     3.121e-05   
 J053805.61-690909.7     15.119    14.265    13.237    11.107    10.420     9.265     7.393     2.240     1.778e-05   
 J054134.74-694209.1     ---       ---       ---       14.697    11.721     9.294     7.007     3.484     7.681e-05   
 J054403.80-655359.5     ---       ---       ---       10.657     8.710     7.259     5.938     3.488     3.137e-05   
 J053044.10-714300.4     ---       ---       ---       13.885    12.215    10.221     7.770     2.772     5.256e-05   
 J053051.75-694327.9     14.703    13.859    13.478     8.709     7.499     6.514     5.559     3.756     1.141e-05   
 J053525.83-711956.6     16.486    15.136    14.219    11.383    10.432     8.484     6.616     3.297     3.207e-05   
 J053834.02-690452.2     ---       ---       ---       10.482     9.077     7.818     6.373     ---       2.285e-05   
 J053941.85-694611.9     15.292    14.038    12.156     9.370     8.223     7.127     5.998     ---       1.378e-05   
 J053958.50-711014.3     16.042    15.264    14.211    11.741    10.366     9.044     7.643     ---       2.270e-05   
 J054014.77-692849.1     15.369    14.537    12.945     9.979     8.725     7.694     6.318     2.750     1.714e-05   

